A Scalable Interior-Point Gauss-Newton Method for PDE-Constrained Optimization with Bound Constraints

We present a scalable approach to solve a class of elliptic partial differential equation (PDE)-constrained optimization problems with bound constraints. This approach utilizes a robust full-space interior-point (IP)-Gauss-Newton optimization method. To cope with the poorly-conditioned IP-Gauss-Newton saddle-point linear systems that need to be solved, once per optimization step, we propose two spectrally related preconditioners. These preconditioners leverage the limited informativeness of data in regularized PDE-constrained optimization problems. A block Gauss-Seidel preconditioner is proposed for the GMRES-based solution of the IP-Gauss-Newton linear systems. It is shown, for a large-class of PDE- and bound-constrained optimization problems, that the spectrum of the block Gauss-Seidel preconditioned IP-Gauss-Newton matrix is asymptotically independent of discretization and is not impacted by the ill-conditioning that notoriously plagues interior-point methods. We propose a regularization and log-barrier Hessian preconditioner for the preconditioned conjugate gradient (PCG)-based solution of the related IP-Gauss-Newton-Schur complement linear systems. The scalability of the approach is demonstrated on an example problem with bound and nonlinear elliptic PDE constraints. The numerical solution of the optimization problem is shown to require a discretization independent number of IP-Gauss-Newton linear solves. Furthermore, the linear systems are solved in a discretization and IP ill-conditioning independent number of preconditioned Krylov subspace iterations. The parallel scalability of preconditioner and linear system matrix applies, achieved with algebraic multigrid based solvers, and the aforementioned algorithmic scalability permits a parallel scalable means to compute solutions of a large class of PDE- and bound-constrained problems.

==> BlockGSGMRESItsVsMu.dat <==
NewtonIt   KrylovIts  Mu
0    1.000e+00     2.000e+01
1    2.000e+00     4.000e+00
2    2.000e+00     8.000e-01
3    2.000e+00     1.600e-01
4    2.000e+00     1.600e-01
5    3.000e+00     1.600e-01
6    3.000e+00     1.600e-01
7    3.000e+00     3.200e-02
8    4.000e+00     3.200e-02
9    4.000e+00     3.200e-02
10    4.000e+00     3.200e-02
11    5.000e+00     5.724e-03
12    6.000e+00     5.724e-03
13    8.000e+00     5.724e-03
14    8.000e+00     5.724e-03
15    8.000e+00     4.331e-04
16    9.000e+00     4.331e-04
17    9.000e+00     4.331e-04
18    9.000e+00     4.331e-04
19    9.000e+00     9.013e-06
20    9.000e+00     9.013e-06
21    1.000e+01     9.013e-06
22    1.000e+01     9.013e-06
23    9.000e+00     1.000e-07
24    1.000e+01     1.000e-07
25    1.000e+01     1.000e-07
26    1.000e+01     1.000e-07
27    1.000e+01     1.000e-07
28    9.000e+00     1.000e-07


==> BlockJacobiGMRESItsVsMu.dat <==
NewtonIt   KrylovIts  Mu
0    1.000e+00     2.000e+01
1    3.000e+00     4.000e+00
2    3.000e+00     8.000e-01
3    3.000e+00     1.600e-01
4    3.000e+00     1.600e-01
5    4.000e+00     1.600e-01
6    5.000e+00     1.600e-01
7    5.000e+00     3.200e-02
8    6.000e+00     3.200e-02
9    7.000e+00     3.200e-02
10    8.000e+00     3.200e-02
11    9.000e+00     5.724e-03
12    1.200e+01     5.724e-03
13    1.400e+01     5.724e-03
14    1.400e+01     4.331e-04
15    1.600e+01     4.331e-04
16    1.700e+01     4.331e-04
17    1.800e+01     4.331e-04
18    1.700e+01     9.013e-06
19    1.700e+01     9.013e-06
20    1.800e+01     9.013e-06
21    1.900e+01     9.013e-06
22    1.700e+01     1.000e-07
23    1.800e+01     1.000e-07
24    1.800e+01     1.000e-07
25    1.900e+01     1.000e-07
26    1.900e+01     1.000e-07
27    1.900e+01     1.000e-07


==> CGItsVsMu.dat <==
NewtonIt   KrylovIts  Mu
0    1.000e+00     2.000e+01
1    2.000e+00     4.000e+00
2    2.000e+00     8.000e-01
3    2.000e+00     1.600e-01
4    2.000e+00     1.600e-01
5    2.000e+00     1.600e-01
6    3.000e+00     1.600e-01
7    3.000e+00     3.200e-02
8    3.000e+00     3.200e-02
9    4.000e+00     3.200e-02
10    4.000e+00     3.200e-02
11    5.000e+00     5.724e-03
12    6.000e+00     5.724e-03
13    7.000e+00     5.724e-03
14    8.000e+00     4.331e-04
15    1.000e+01     4.331e-04
16    1.000e+01     4.331e-04
17    1.000e+01     4.331e-04
18    1.000e+01     9.013e-06
19    1.000e+01     9.013e-06
20    1.000e+01     9.013e-06
21    1.100e+01     9.013e-06
22    1.100e+01     9.013e-06
23    1.000e+01     1.000e-07
24    1.100e+01     1.000e-07
25    1.100e+01     1.000e-07
26    1.100e+01     1.000e-07


==> CGscalingstrongScaling2.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerCGIters
2362369   16    787.353888       28        6.964286
2362369   64    170.812480       27        6.629630
2362369   256    53.992010       28        6.464286
2362369   1024    27.650048       28        6.607143
2362369   4096    25.624281       26        6.730769


==> CGscalingstrongScaling3.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerCGIters
9443329   64    806.071846       29        6.827586
9443329   256    193.180531       29        6.689655
9443329   1024    62.043320       29        6.655172
9443329   4096    41.543806       30        7.233333


==> CGscalingstrongScaling4.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerCGIters
37761025   256    785.545122       28        6.642857
37761025   1024    197.069712       28        6.928571
37761025   4096    74.494873       29        7.034483


==> CGscalingstrongScaling5.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerCGIters
151019521   1024    783.052719       27        6.777778
151019521   4096    201.967919       26        6.730769


==> GMRESscalingstrongScaling2.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerGMRESIters
2362369   16    720.575081       28        6.464286
2362369   64    173.273496       29        6.482759
2362369   256    52.833505       29        6.482759
2362369   1024    28.149029       30        6.600000
2362369   4096    25.273006       28        6.500000


==> GMRESscalingstrongScaling3.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerGMRESIters
9443329   64    717.565717       28        6.428571
9443329   256    174.417597       28        6.500000
9443329   1024    56.167276       28        6.500000
9443329   4096    35.614000       29        6.517241


==> GMRESscalingstrongScaling4.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerGMRESIters
37761025   256    800.803983       30        6.633333
37761025   1024    169.331029       27        6.111111
37761025   4096    66.463057       29        6.482759


==> GMRESscalingstrongScaling5.dat <==
dimRho  cores    optTime   outerNewtonIters   avgInnerGMRESIters
151019521   1024    816.047476       30        6.633333
151019521   4096    190.021748       28        6.392857


==> MorozovData_noise0.05.dat <==
gamma    noisemisfit     misfit
1.000000000e-07   2.046118276e-02    6.849788318e-04
2.154430000e-07   1.939087414e-02    9.933609616e-04
4.641590000e-07   1.162126499e-02    1.631796556e-03
1.000000000e-06   1.519006254e-02    8.300734907e-04
2.154430000e-06   1.328277080e-02    2.600803722e-03
4.641590000e-06   1.447411483e-02    2.216623558e-03
1.000000000e-05   1.731103694e-02    3.996676119e-03
2.154430000e-05   2.243693384e-02    2.997922614e-03
4.641590000e-05   1.833292121e-02    5.291616010e-03
1.000000000e-04   1.393685761e-02    7.655586196e-03
2.154430000e-04   9.241082188e-03    5.954544483e-03
4.641590000e-04   1.433401549e-02    1.107912451e-02
1.000000000e-03   9.810810364e-03    1.294151459e-02
2.154430000e-03   1.496870068e-02    2.106442499e-02
1.000000000e-02   2.099457073e-02    5.863753064e-02
2.154430000e-02   1.723774927e-02    7.274613392e-02
4.641590000e-02   1.927293439e-02    1.161802049e-01
1.000000000e-01   1.635946209e-02    1.531371934e-01

